Image-based Localization using Hourglass Networks

In this paper, we propose an encoder-decoder convolutional neural network (CNN) architecture for estimating camera pose (orientation and location) from a single RGB-image. The architecture has a hourglass shape consisting of a chain of convolution and up-convolution layers followed by a regression part. The up-convolution layers are introduced to preserve the fine-grained information of the input image. Following the common practice, we train our model in end-to-end manner utilizing transfer learning from large scale classification data. The experiments demonstrate the performance of the approach on data exhibiting different lighting conditions, reflections, and motion blur. The results indicate a clear improvement over the previous state-of-the-art even when compared to methods that utilize sequence of test frames instead of a single frame.

==> rebuttal_iccv_2017.txt <==
R1Q1: The modification from the previous work is relatively small.

It should be noted that our work is the first one that uses hourglass (or similar) models for image-based localization. Our decoder part restores the feature map up to 56x56xC (C is a number of channels), as opposed to PoseNet architecture where the image is represented by tiny feature maps with small spatial resolution. We also show that our method achieves much better results, which we consider as a very interesting finding.

R1Q2: The paper proposed to utilize up-convolutional layers and skip connections to improve camera localization. The reviewer did not understand whether both are required or not.

In the beginning of our work we experimented with a model without the skip connections and observed that adding the skip connections helped. The final model was evaluated only with skip connections included. However, we can add comparison with and without skip connections to the paper.

R1Q3:  The proposed method is robust to illumination change, reflections, and motion blur, it is not clear that what part of the architecture is effective on the issues. 

We will rephrase and clarify this by adding a reference to recent related arxiv-paper (https://arxiv.org/abs/1702.01381) which shows that CNN-based relative pose estimation is better than hand-crafted descriptors (e.g. SURF, ORB) in case of large viewpoint variation and textureless objects with reflections. Thus, it has been experimentally shown by other works (also [15]) that CNNs have potential to learn to cope with the aforementioned factors that are difficult for traditional approaches.  

R1Q4: The reason why the results on "Office" and "Red Kitchen" are worse than the other method is not clear and has not been described. What are the limitations and weaknesses of the proposed method...

As Fig. 5 shows our model is never worse than [15]. For two scenes both provide comparable orientation estimates but our model has better location estimate also in these cases. The main weakness of the proposed model is memory consumption (1.5 Gb). However, it does not affect evaluation time for predicting camera pose which is comparable with [15]. In order to improve computational and memory costs we are planning to apply dilated convolutions in future work.

R2Q1: The proposed CNN architecture is a slight modification of Kendall’s work. Is it sufficient to slightly adapt a CNN architecture and get better result to make the contribution sound? 

Like pointed out by R3, our model has many changes compared to [15]. In contrast to [15], we utilize an hourglass architecture with skip connections that allows to improve camera localization performance. The idea is different to [15] which uses previously proposed GoogleNet. We also think that finding better neural network architectures for different problems is one key direction that allows the community to develop better solutions that may have plenty of impact in practice. Like mentioned, this is the first paper to study hourglass architectures in the image-based localization problem.  

R2Q2: Figure 1 is not very informative.

Fig. 1 represents the main parts of the proposed model (encoder-decoder-regressor) emphasizing that the encoder reduces spatial dimension of feature maps whereas the decoder restores them imitating a structure of hourglass. As Fig. 3 provides more details, we wanted to keep Fig. 1 simple for readability and conveying the main ideas first without too many details. 

R3Q1: Is it possible to use GoogLeNet as the base network. The method is evaluated only on the indoor data. The experimental results on the Outdoor Cambridge Landmarks dataset should be included. 

Hourglass paradigm and skip connections can be directly applied to all kinds of feed-forward network architectures (AlexNet, GoogLeNet, etc.). However, GoogLeNet has quite cumbersome structure due to inception layers in the encoder which would make the structure of the decoder complicated, hence, we end up with ResNet34 architecture as a baseline. In order to provide a thorough comparison between the baseline and the proposed method, we evaluated ResNet34 model on all 7 scenes. The results show that hourglass models achieved better performance and got 7% accuracy improvement over the baseline. We are planning to add these results to the manuscript. Furthermore, we agree that it will be useful to check camera localization performance on outdoor scenes, and, to that end, we evaluated our top-performing model and the baseline on Cambridge dataset. We were able to achieve 16% and 17% accuracy improvement for camera translation and orientation respectively over the ResNet34 baseline. 

R3Q3: < optional > The CNN based localization seems to have a problem on scalability.

CNN based localization has not yet been studied with large-scale datasets. Either our or [15] might not be directly applicable to city-scale or global-scale localization in the same way local feature based methods are. On the other hand, also traditional methods face challenges with large scenes. In any case, there are no neural network based image representations proposed so far to address large-scale scenes well and it could be a topic for future work.

R3Q4: < optional > It would be also interesting to discuss the total computational time including the time of training the network and building the network for each dataset.

Hourglass-Pose is able to localize an image in ~7.5ms which is comparable to the numbers reported in [15]. Furthermore, it takes ~250ms for training one minibatch consisting of 40 images, so one training epoch of the largest scene ("Red Kitchen") takes ~45s.

